Performance Analysis of AFDM Transceiver Under Practical IQ Imbalance

This paper investigates the impact of in-phase/quadrature (IQ) imbalance on signal detection in affine frequency-division multiplexing (AFDM) systems over doubly dispersive Rayleigh fading channels. The bit error rate (BER) performance of AFDM under various IQ mismatch conditions is evaluated and compared with that of an ideal transceiver. Simulation results show that, under ideal conditions, BER decreases rapidly with increasing signal-to-noise ratio (SNR). However, IQ imbalance introduces image interference that spreads across the affine domain, causing significant performance degradation. The results further highlight the impact of practical IQ imbalance on AFDM systems across different quadrature amplitude modulation (QAM) orders, channel scenarios, and comparisons with orthogonal frequency-division multiplexing (OFDM) and orthogonal time frequency space (OTFS) systems. In particular, higher-order QAM performance degrades significantly, indicating the need for IQ imbalance compensation techniques or impairment-aware detection algorithms to ensure robust operation in practical AFDM systems.

==> results_both.txt <==
snr                        afdm_4                  ofdm_4                   otfs_4
0                 	0.217621093750000	0.220939453125000	0.214312988281250
2.000000000000000	0.177003906250000	0.179794921875000	0.174561523437500
4.000000000000000	0.140609375000000	0.144007812500000	0.136936035156250
6.000000000000000	0.105771484375000	0.108603515625000	0.101194824218750
8.000000000000000	0.079347656250000	0.082634765625000	0.073729003906250
10.000000000000000	0.056013671875000	0.059755859375000	0.050130859375000
12.000000000000000	0.040464843750000	0.042730468750000	0.033515136718750
14.000000000000000	0.031742187500000	0.033640625000000	0.024859375000000
16.000000000000000	0.023304687500000	0.024845703125000	0.016847656250000
18.000000000000000	0.018109375000000	0.018968750000000	0.012503906250000
20.000000000000000	0.015767578125000	0.015402343750000	0.010246093750000
22.000000000000000	0.015398437500000	0.014347656250000	0.010460449218750
24.000000000000000	0.014746093750000	0.012701171875000	0.010479003906250
26.000000000000000	0.013765625000000	0.010933593750000	0.010124511718750
28.000000000000000	0.015437500000000	0.011402343750000	0.011477050781250
30.000000000000000	0.015521484375000	0.010480468750000	0.011420019531250

==> results_ideal.txt <==
snr                         afdm_4                  ofdm_4                otfs_4
0	                0.205726562500000	0.209199218750000	0.204901855468750
2.000000000000000	0.164810546875000	0.167734375000000	0.163044921875000
4.000000000000000	0.122501953125000	0.126248046875000	0.120683105468750
6.000000000000000	0.087025390625000	0.091830078125000	0.084774414062500
8.000000000000000	0.060414062500000	0.065396484375000	0.056912597656250
10.000000000000000	0.038250000000000	0.043748046875000	0.034202636718750
12.000000000000000	0.023458984375000	0.029074218750000	0.019437988281250
14.000000000000000	0.013976562500000	0.019339843750000	0.010587890625000
16.000000000000000	0.007085937500000	0.011556640625000	0.004695312500000
18.000000000000000	0.003916015625000	0.007830078125000	0.002293457031250
20.000000000000000	0.001781250000000	0.004623046875000	0.000910156250000
22.000000000000000	0.000773437500000	0.002949218750000	0.000343261718750
24.000000000000000	0.000373046875000	0.002154296875000	0.000139648437500
26.000000000000000	0.000144531250000	0.001294921875000	0.000039132812500
28.000000000000000	0.000089218750000	0.000882812500000	0.000017046875000
30.000000000000000	0.000042968750000	0.000472656250000	0.0000

==> results_ideal_3tap_Ray.txt <==
snr                          afdm_16                  otfs_16                 ofdm_16
0	                0.330625558035714	0.332113002232143	0.325915178571429
2.000000000000000	0.295872209821429	0.297829241071429	0.287175781250000
4.000000000000000	0.258311383928571	0.259820870535714	0.245412388392857
6.000000000000000	0.218551339285714	0.219392299107143	0.200862723214286
8.000000000000000	0.177821428571429	0.178766462053571	0.155900669642857
10.000000000000000	0.137628348214286	0.139157645089286	0.115197544642857
12.000000000000000	0.099950892857143	0.100988560267857	0.080589285714286
14.000000000000000	0.065799665178571	0.066579938616071	0.054087611607143
16.000000000000000	0.038276785714286	0.039379185267857	0.034943080357143
18.000000000000000	0.021518973214286	0.021981863839286	0.023217075892857
20.000000000000000	0.010478236607143	0.010619559151786	0.014739397321429
22.000000000000000	0.004825334821429	0.004915178571429	0.009257254464286
24.000000000000000	0.002120535714286	0.002132672991071	0.005973214285714
26.000000000000000	0.000845424107143	0.000815569196429	0.003752790178571
28.000000000000000	0.000352678571429	0.000339983258929	0.002393973214286
30.000000000000000	0.000152343750000	0.000117187500000	0.001488281250000

==> results_ideal_3tap_Ray_4qam.txt <==
snr                         afdm_4                    otfs_4                  ofdm_4
0	                0.188947544642857	0.191546595982143	0.191511160714286
2.000000000000000	0.143379464285714	0.145879743303571	0.144491071428571
4.000000000000000	0.101401785714286	0.103138113839286	0.104636160714286
6.000000000000000	0.063095982142857	0.064818359375000	0.071936383928571
8.000000000000000	0.035107142857143	0.036373883928571	0.047055803571429
10.000000000000000	0.016313616071429	0.017345424107143	0.030415178571429
12.000000000000000	0.007261160714286	0.007375558035714	0.019964285714286
14.000000000000000	0.002459821428571	0.002594587053571	0.012616071428571
16.000000000000000	0.000945312500000	0.000890625000000	0.008056919642857
18.000000000000000	0.000268973214286	0.000321707589286	0.005148437500000
20.000000000000000	0.000087053571429	0.000080915178571	0.003123883928571
22.000000000000000	0.000016741071429	0.000026227678571	0.002054687500000
24.000000000000000	0.000007812500000	0.000006975446429	0.001284598214286
26.000000000000000	0.000002232142857	0.000003906250000	0.000815848214286
28.000000000000000	0	                0	                0.000506696428571
30.000000000000000	0	                0	                0.000363839285714

==> results_ray3taps.txt <==
snr                            afdm_4               ofdm_4                otfs_4                   afdm_16                   ofdm_16                   otfs_16
0                      	0.196818080357143	0.198997767857143	0.199173828125000	0.334935825892857	0.330102678571429	0.335434849330357
2.000000000000000	0.154104910714286	0.154953125000000	0.156404296875000	0.302092633928571	0.294531250000000	0.301746233258929
4.000000000000000	0.113877232142857	0.114349330357143	0.115358537946429	0.264789620535714	0.254233816964286	0.264731445312500
6.000000000000000	0.076555803571429	0.080348214285714	0.078042410714286	0.228058593750000	0.214930803571429	0.227878487723214
8.000000000000000	0.047187500000000	0.054309151785714	0.048157645089286	0.191846540178571	0.175954241071429	0.191071707589286
10.000000000000000	0.026159598214286	0.035814732142857	0.026782366071429	0.156248325892857	0.140219308035714	0.155782784598214
12.000000000000000	0.013568080357143	0.023282366071429	0.013738002232143	0.124768415178571	0.108319754464286	0.123678710937500
14.000000000000000	0.006339285714286	0.014848214285714	0.006149553571429	0.095532924107143	0.082040178571429	0.094684291294643
16.000000000000000	0.002806919642857	0.009541294642857	0.002546037946429	0.071916852678571	0.059845982142857	0.071132393973214
18.000000000000000	0.001195312500000	0.006140625000000	0.001049944196429	0.054580357142857	0.043164062500000	0.052970982142857
20.000000000000000	0.000498883928571	0.003805803571429	0.000371651785714	0.041185267857143	0.029880580357143	0.038100027901786
22.000000000000000	0.000176339285714	0.002464285714286	0.000119140625000	0.030930245535714	0.020248325892857	0.026789341517857
24.000000000000000	0.000087053571429	0.001613839285714	0.000053013392857	0.024191964285714	0.013323102678571	0.019103655133929
26.000000000000000	0.000022321428571	0.001011160714286	0.000018136160714	0.019667410714286	0.008569754464286	0.013616768973214
28.000000000000000	0.000013392857143	0.000604910714286	0.000007812500000	0.016796316964286	0.005517299107143	0.009737583705357
30.000000000000000	0.000004464285714	0.000419642857143	0.000004185267857	0.014684151785714	0.003501116071429	0.007121233258929

==> results_set1.txt <==
snr                         afdm_4                ofdm_4                   otfs_4                afdm_16                   ofdm_16                 otfs_16
0	                0.213140625000000	0.216324218750000	0.211985351562500	0.330625000000000	0.329082031250000	0.330824462890625
2.000000000000000	0.170205078125000	0.173283203125000	0.169891601562500	0.297574218750000	0.294926757812500	0.299028808593750
4.000000000000000	0.134140625000000	0.136595703125000	0.133726562500000	0.258952148437500	0.255415039062500	0.260723632812500
6.000000000000000	0.097357421875000	0.100283203125000	0.095695800781250	0.226365234375000	0.221706054687500	0.228655517578125
8.000000000000000	0.064490234375000	0.067839843750000	0.061791503906250	0.187073242187500	0.180977539062500	0.189127441406250
10.000000000000000	0.043095703125000	0.046527343750000	0.039913574218750	0.155297851562500	0.149315429687500	0.157402099609375
12.000000000000000	0.029287109375000	0.032576171875000	0.025107910156250	0.122698242187500	0.116879882812500	0.124800537109375
14.000000000000000	0.017763671875000	0.021517578125000	0.014554199218750	0.097247070312500	0.090655273437500	0.098484619140625
16.000000000000000	0.010052734375000	0.013640625000000	0.007622558593750	0.075651367187500	0.068342773437500	0.075767089843750
18.000000000000000	0.005330078125000	0.008404296875000	0.003599609375000	0.058476562500000	0.050279296875000	0.057272460937500
20.000000000000000	0.002818359375000	0.005525390625000	0.001694824218750	0.043657226562500	0.034589843750000	0.040293212890625
22.000000000000000	0.001582031250000	0.003533203125000	0.000871582031250	0.034565429687500	0.024674804687500	0.030198730468750
24.000000000000000	0.000769531250000	0.002150390625000	0.000315429687500	0.027027343750000	0.016552734375000	0.021388916015625
26.000000000000000	0.000345703125000	0.001408203125000	0.000129394531250	0.022271484375000	0.011150390625000	0.015809326171875
28.000000000000000	0.000160156250000	0.000869140625000	0.000055664062500	0.019336914062500	0.008156250000000	0.012469238281250
30.000000000000000	0.000101562500000	0.000558593750000	0.000016601562500	0.016099609375000	0.004643554687500	0.008410888671875
